Study of atmospheres in the solar system, from stellar occultation or planetary transit

Stellar occultations and transits occur when a planetary body passes in front of a star (including our Sun). For objects with an atmosphere, refraction plays an essential role to explain the drops of flux and the aureoles observed during these events. This can be used to derived key parameters of the atmospheres, such as their density, pressure and temperature profiles, as well as the presence of atmospheric gravity waves and zonal winds. Here we derive from basic principles the equations that rule the ray propagation in planetary atmospheres, and we show how they can be used to derive the physical parameters of these atmospheres.

==> crphys_Bruno-pdftimestamp.txt <==
\setpdftimes{2022-12-29 15:52:21 MET}{2022-12-29}

